The Network Propensity Score: Spillovers, Homophily, and Selection into Treatment

I establish primitive conditions for unconfoundedness in a coherent model that features heterogeneous treatment effects, spillovers, selection-on-observables, and network formation. I identify average partial effects under minimal exchangeability conditions. If social interactions are also anonymous, I derive a three-dimensional network propensity score, characterize its support conditions, relate it to recent work on network pseudo-metrics, and study extensions. I propose a two-step semiparametric estimator for a random coefficients model which is consistent and asymptotically normal as the number and size of the networks grows. I apply my estimator to a political participation intervention Uganda and a microfinance application in India.

==> tables/outputunweighted/D.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.005,0.037,0.13513513513513514
beta1,0.994,0.015,66.26666666666667
beta2,-0.026,0.221,-0.11764705882352941


==> tables/outputunweighted/Dbar.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.012,0.015,0.8
beta1,0.009,0.032,0.28125
beta2,0.932,0.113,8.247787610619469


==> tables/outputunweighted/covariatebalancing.csv <==
V1,V2,V3,V4,V5,V6,V7,V8,V9
0.161,0.012,13.416666666666666,0.085,0.015,5.666666666666667,0.07,0.047,1.4893617021276597
0.984,0.011,89.45454545454545,-0.008,0.023,-0.34782608695652173,0.141,0.083,1.6987951807228914
0.005,0.037,0.13513513513513514,0.994,0.015,66.26666666666667,-0.026,0.221,-0.11764705882352941
0.012,0.015,0.8,0.009,0.032,0.28125,0.932,0.113,8.247787610619469
0.984,0.011,89.45454545454545,-0.008,0.023,-0.34782608695652173,0.141,0.083,1.6987951807228914
0.36,0.044,8.181818181818182,-0.007,0.024,-0.2916666666666667,0.063,0.06,1.05
0.265,0.045,5.888888888888889,0,0.008,0,0.004,0.046,0.08695652173913043
0.198,0.022,9.000000000000002,0.009,0.01,0.8999999999999999,0.047,0.049,0.9591836734693877
2.398,0.051,47.01960784313726,-0.002,0.038,-0.052631578947368425,0.207,0.2,1.035
0.62,0.024,25.833333333333332,0,0.012,0,0.089,0.065,1.369230769230769
0.28,0.026,10.76923076923077,-0,0.008,-0,0.004,0.051,0.07843137254901962
0.129,0.028,4.607142857142857,0.002,0.005,0.4,-0.017,0.025,-0.68
0.271,0.028,9.678571428571429,-0.017,0.014,-1.2142857142857144,0.066,0.064,1.03125
0.051,0.009,5.666666666666667,0.007,0.009,0.7777777777777779,0.002,0.02,0.1
0.045,0.002,22.5,0,0.001,0,0.004,0.004,1
0.115,0.028,4.107142857142858,0.01,0.01,1,-0.01,0.02,-0.5
0.248,0.027,9.185185185185185,-0.009,0.006,-1.4999999999999998,0.056,0.029,1.9310344827586206
0.045,0.008,5.625,0.003,0.002,1.5,0.004,0.008,0.5
0.271,0.024,11.291666666666668,-0.007,0.005,-1.4,0.015,0.027,0.5555555555555556
0.618,0.025,24.72,-0.007,0.013,-0.5384615384615385,0.064,0.057,1.1228070175438596


==> tables/outputunweighted/dcaste_general.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.129,0.028,4.607142857142857
beta1,0.002,0.005,0.4
beta2,-0.017,0.025,-0.68


==> tables/outputunweighted/dcaste_obc.csv <==
names,coef,se,tstat
ones,-3.024,0.385,-7.8545454545454545
rooftype2,0.167,0.243,0.6872427983539096
rooftype3,0.522,0.192,2.71875
rooftype4,0.443,0.19,2.331578947368421
room_no,0.072,0.047,1.5319148936170213
delectr_private,0.287,0.169,1.6982248520710057
dlatrineaccess,0.254,0.127,2
downrent_agg_rent,-0.629,0.259,-2.4285714285714284
dcaste_obc,-0.455,0.161,-2.8260869565217392
dcaste_scst,-0.428,0.212,-2.018867924528302
fracfriends,13.803,2.955,4.671065989847716
t,-0.008,0.045,-0.17777777777777778
sigma1,-0.309,0.528,-0.5852272727272727
ones,-1.667,0.251,-6.6414342629482075
rooftype2,-0.069,0.103,-0.6699029126213594
rooftype3,0.098,0.119,0.823529411764706
rooftype4,-0.111,0.096,-1.15625
room_no,0.041,0.023,1.782608695652174
delectr_private,-0.022,0.059,-0.3728813559322034
dlatrineaccess,0.12,0.078,1.5384615384615383
downrent_agg_rent,-0.067,0.122,-0.5491803278688525
dcaste_obc,-0.291,0.09,-3.2333333333333334
dcaste_scst,-0.423,0.132,-3.204545454545454
fracfriends,6.268,2.882,2.1748785565579456
t,-0.02,0.039,-0.5128205128205129
sigma2,0.399,0.153,2.607843137254902
sigma3,-5.887,2.223,-2.6482231219073324
beta0,0.51,0.038,13.421052631578949
beta1,0.02,0.023,0.8695652173913044
beta2,0.024,0.052,0.46153846153846156


==> tables/outputunweighted/dcaste_sc.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.271,0.028,9.678571428571429
beta1,-0.017,0.014,-1.2142857142857144
beta2,0.066,0.064,1.03125


==> tables/outputunweighted/dcaste_scst.csv <==
names,coef,se,tstat
ones,-3.024,0.385,-7.8545454545454545
rooftype2,0.167,0.243,0.6872427983539096
rooftype3,0.522,0.192,2.71875
rooftype4,0.443,0.19,2.331578947368421
room_no,0.072,0.047,1.5319148936170213
delectr_private,0.287,0.169,1.6982248520710057
dlatrineaccess,0.254,0.127,2
downrent_agg_rent,-0.629,0.259,-2.4285714285714284
dcaste_obc,-0.455,0.161,-2.8260869565217392
dcaste_scst,-0.428,0.212,-2.018867924528302
fracfriends,13.803,2.955,4.671065989847716
t,-0.008,0.045,-0.17777777777777778
sigma1,-0.309,0.528,-0.5852272727272727
ones,-1.667,0.251,-6.6414342629482075
rooftype2,-0.069,0.103,-0.6699029126213594
rooftype3,0.098,0.119,0.823529411764706
rooftype4,-0.111,0.096,-1.15625
room_no,0.041,0.023,1.782608695652174
delectr_private,-0.022,0.059,-0.3728813559322034
dlatrineaccess,0.12,0.078,1.5384615384615383
downrent_agg_rent,-0.067,0.122,-0.5491803278688525
dcaste_obc,-0.291,0.09,-3.2333333333333334
dcaste_scst,-0.423,0.132,-3.204545454545454
fracfriends,6.268,2.882,2.1748785565579456
t,-0.02,0.039,-0.5128205128205129
sigma2,0.399,0.153,2.607843137254902
sigma3,-5.887,2.223,-2.6482231219073324
beta0,0.323,0.029,11.137931034482758
beta1,-0.023,0.016,-1.4375
beta2,0.024,0.054,0.4444444444444445


==> tables/outputunweighted/dcaste_st.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.051,0.009,5.666666666666667
beta1,0.007,0.009,0.7777777777777779
beta2,0.002,0.02,0.1


==> tables/outputunweighted/delectr_private.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.62,0.024,25.833333333333332
beta1,0,0.012,0
beta2,0.089,0.065,1.369230769230769


==> tables/outputunweighted/dlatrine_access.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.28,0.026,10.76923076923077
beta1,-0,0.008,-0
beta2,0.004,0.051,0.07843137254901962


==> tables/outputunweighted/dlatrineaccess.csv <==
names,coef,se,tstat
ones,-3.112,1.311,-2.3737604881769645
rooftype2,-0.085,0.123,-0.6910569105691058
rooftype3,0.134,0.146,0.9178082191780823
rooftype4,-0.017,0.131,-0.1297709923664122
room_no,0.12,0.049,2.4489795918367343
delectr_private,0.161,0.117,1.376068376068376
dlatrineaccess,0.335,0.151,2.218543046357616
dcaste_general,0.613,0.189,3.2433862433862433
dcaste_sc,-0.066,0.103,-0.6407766990291263
dcaste_st,-0.096,0.228,-0.42105263157894735
fracfriends,9.328,3.451,2.702984642132715
meancastegeneral,-0.409,0.755,-0.5417218543046357
meancastesc,0.271,0.181,1.4972375690607735
meancastest,0.011,1.903,0.005780346820809248
sigma1,-0.764,6.122,-0.12479581836001308
ones,-1.87,0.141,-13.262411347517732
rooftype2,-0.089,0.058,-1.5344827586206895
rooftype3,0.082,0.067,1.2238805970149254
rooftype4,-0.083,0.052,-1.5961538461538463
room_no,0.009,0.013,0.6923076923076923
delectr_private,-0.027,0.04,-0.6749999999999999
dlatrineaccess,0.12,0.055,2.1818181818181817
dcaste_general,0.271,0.08,3.3875
dcaste_sc,-0.128,0.079,-1.620253164556962
dcaste_st,0.039,0.099,0.3939393939393939
fracfriends,2.396,0.762,3.1443569553805775
meancastegeneral,0.182,0.358,0.5083798882681564
meancastesc,-0.094,0.217,-0.43317972350230416
meancastest,0.442,1.189,0.37174095878889823
sigma2,0.281,1.294,0.21715610510046368
sigma3,-1.602,8.012,-0.1999500748876685
beta0,0.281,0.026,10.807692307692308
beta1,-0.002,0.007,-0.2857142857142857
beta2,0.001,0.053,0.018867924528301886


==> tables/outputunweighted/downrent_agg_rent.csv <==
names,coef,se,tstat
ones,-2.422,0.453,-5.346578366445916
rooftype2,-0.123,0.121,-1.0165289256198347
rooftype3,0.14,0.118,1.1864406779661019
rooftype4,-0.053,0.126,-0.42063492063492064
room_no,0.114,0.031,3.67741935483871
delectr_private,0.165,0.11,1.5
dlatrineaccess,0.32,0.094,3.404255319148936
downrent_agg_rent,-0.419,0.22,-1.9045454545454545
dcaste_obc,-0.456,0.136,-3.3529411764705883
dcaste_scst,-0.497,0.17,-2.9235294117647057
fracfriends,9.413,1.247,7.548516439454691
t,-0.028,0.022,-1.272727272727273
sigma1,-0.829,2.064,-0.4016472868217054
ones,-1.537,0.174,-8.833333333333334
rooftype2,-0.095,0.066,-1.4393939393939394
rooftype3,0.06,0.067,0.8955223880597014
rooftype4,-0.092,0.054,-1.7037037037037037
room_no,0.015,0.014,1.0714285714285714
delectr_private,-0.015,0.038,-0.39473684210526316
dlatrineaccess,0.099,0.055,1.8
downrent_agg_rent,-0.025,0.095,-0.2631578947368421
dcaste_obc,-0.24,0.078,-3.0769230769230766
dcaste_scst,-0.35,0.109,-3.2110091743119265
fracfriends,2.483,0.89,2.789887640449438
t,-0.017,0.028,-0.6071428571428572
sigma2,0.25,0.261,0.9578544061302682
sigma3,-1.31,0.844,-1.5521327014218012
beta0,0.047,0.008,5.875
beta1,-0.008,0.006,-1.3333333333333333
beta2,0.044,0.019,2.3157894736842106


==> tables/outputunweighted/fracfriends.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.045,0.002,22.5
beta1,0,0.001,0
beta2,0.004,0.004,1


==> tables/outputunweighted/meancastegeneral.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.115,0.028,4.107142857142858
beta1,0.01,0.01,1
beta2,-0.01,0.02,-0.5


==> tables/outputunweighted/meancastesc.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.248,0.027,9.185185185185185
beta1,-0.009,0.006,-1.4999999999999998
beta2,0.056,0.029,1.9310344827586206


==> tables/outputunweighted/meancastest.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.045,0.008,5.625
beta1,0.003,0.002,1.5
beta2,0.004,0.008,0.5


==> tables/outputunweighted/meandelectrprivate.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.618,0.025,24.72
beta1,-0.007,0.013,-0.5384615384615385
beta2,0.064,0.057,1.1228070175438596


==> tables/outputunweighted/meanlatrineaccess.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.271,0.024,11.291666666666668
beta1,-0.007,0.005,-1.4
beta2,0.015,0.027,0.5555555555555556


==> tables/outputunweighted/ones.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.984,0.011,89.45454545454545
beta1,-0.008,0.023,-0.34782608695652173
beta2,0.141,0.083,1.6987951807228914


==> tables/outputunweighted/relativevillagesize.csv <==
names,coef,se,tstat
ones,-3.629,0.327,-11.097859327217124
rooftype2,-0.086,0.113,-0.7610619469026548
rooftype3,0.122,0.116,1.0517241379310345
rooftype4,-0.032,0.126,-0.25396825396825395
room_no,0.114,0.029,3.9310344827586206
delectr_private,0.155,0.113,1.3716814159292035
dlatrineaccess,0.318,0.091,3.4945054945054945
dcaste_general,0.616,0.18,3.4222222222222225
dcaste_sc,-0.062,0.104,-0.5961538461538461
dcaste_st,-0.104,0.224,-0.46428571428571425
fracfriends,10.796,1.283,8.414653156664068
relativevillagesize,0.539,0.263,2.049429657794677
meancastegeneral,-0.613,0.76,-0.8065789473684211
meancastesc,0.316,0.198,1.5959595959595958
meancastest,-0.396,1.747,-0.22667429879793932
sigma1,-1.293,0.863,-1.4982618771726535
ones,-1.988,0.21,-9.466666666666667
rooftype2,-0.089,0.058,-1.5344827586206895
rooftype3,0.079,0.066,1.196969696969697
rooftype4,-0.084,0.052,-1.6153846153846156
room_no,0.009,0.013,0.6923076923076923
delectr_private,-0.029,0.04,-0.725
dlatrineaccess,0.117,0.056,2.0892857142857144
dcaste_general,0.273,0.079,3.4556962025316458
dcaste_sc,-0.13,0.08,-1.625
dcaste_st,0.04,0.1,0.39999999999999997
fracfriends,2.666,0.715,3.7286713286713287
relativevillagesize,0.102,0.157,0.6496815286624203
meancastegeneral,0.155,0.363,0.42699724517906334
meancastesc,-0.086,0.223,-0.3856502242152466
meancastest,0.3,1.213,0.24732069249793898
sigma2,0.347,0.054,6.425925925925926
sigma3,-1.734,0.307,-5.648208469055374
beta0,1.014,0.044,23.045454545454547
beta1,0.01,0.03,0.33333333333333337
beta2,0.08,0.069,1.1594202898550723


==> tables/outputunweighted/rooftype2.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.36,0.044,8.181818181818182
beta1,-0.007,0.024,-0.2916666666666667
beta2,0.063,0.06,1.05


==> tables/outputunweighted/rooftype3.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.265,0.045,5.888888888888889
beta1,0,0.008,0
beta2,0.004,0.046,0.08695652173913043


==> tables/outputunweighted/rooftype4.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.198,0.022,9.000000000000002
beta1,0.009,0.01,0.8999999999999999
beta2,0.047,0.049,0.9591836734693877


==> tables/outputunweighted/room_no.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,2.398,0.051,47.01960784313726
beta1,-0.002,0.038,-0.052631578947368425
beta2,0.207,0.2,1.035


==> tables/outputunweighted/t.csv <==
names,coef,se,tstat
ones,-3.024,0.385,-7.8545454545454545
rooftype2,0.167,0.243,0.6872427983539096
rooftype3,0.522,0.192,2.71875
rooftype4,0.443,0.19,2.331578947368421
room_no,0.072,0.047,1.5319148936170213
delectr_private,0.287,0.169,1.6982248520710057
dlatrineaccess,0.254,0.127,2
downrent_agg_rent,-0.629,0.259,-2.4285714285714284
dcaste_obc,-0.455,0.161,-2.8260869565217392
dcaste_scst,-0.428,0.212,-2.018867924528302
fracfriends,13.803,2.955,4.671065989847716
t,-0.008,0.045,-0.17777777777777778
sigma1,-0.309,0.528,-0.5852272727272727
ones,-1.667,0.251,-6.6414342629482075
rooftype2,-0.069,0.103,-0.6699029126213594
rooftype3,0.098,0.119,0.823529411764706
rooftype4,-0.111,0.096,-1.15625
room_no,0.041,0.023,1.782608695652174
delectr_private,-0.022,0.059,-0.3728813559322034
dlatrineaccess,0.12,0.078,1.5384615384615383
downrent_agg_rent,-0.067,0.122,-0.5491803278688525
dcaste_obc,-0.291,0.09,-3.2333333333333334
dcaste_scst,-0.423,0.132,-3.204545454545454
fracfriends,6.268,2.882,2.1748785565579456
t,-0.02,0.039,-0.5128205128205129
sigma2,0.399,0.153,2.607843137254902
sigma3,-5.887,2.223,-2.6482231219073324
beta0,5.175,0.233,22.210300429184546
beta1,-0.127,0.084,-1.5119047619047619
beta2,0.506,0.3,1.6866666666666668


==> tables/outputunweighted/tableresults.csv <==
names,coef,se,tstat
ones,-3.024,0.385,-7.854545455
rooftype2,0.167,0.243,0.687242798
rooftype3,0.522,0.192,2.71875
rooftype4,0.443,0.19,2.331578947
room_no,0.072,0.047,1.531914894
delectr_private,0.287,0.169,1.698224852
dlatrineaccess,0.254,0.127,2
downrent_agg_rent,-0.629,0.259,-2.428571429
dcaste_obc,-0.455,0.161,-2.826086957
dcaste_scst,-0.428,0.212,-2.018867925
fracfriends,13.803,2.955,4.67106599
t,-0.008,0.045,-0.177777778
sigma1,-0.309,0.528,-0.585227273
ones,-1.667,0.251,-6.641434263
rooftype2,-0.069,0.103,-0.669902913
rooftype3,0.098,0.119,0.823529412
rooftype4,-0.111,0.096,-1.15625
room_no,0.041,0.023,1.782608696
delectr_private,-0.022,0.059,-0.372881356
dlatrineaccess,0.12,0.078,1.538461538
downrent_agg_rent,-0.067,0.122,-0.549180328
dcaste_obc,-0.291,0.09,-3.233333333
dcaste_scst,-0.423,0.132,-3.204545455
fracfriends,6.268,2.882,2.174878557
t,-0.02,0.039,-0.512820513
sigma2,0.399,0.153,2.607843137
sigma3,-5.887,2.223,-2.648223122
beta0,0.158,0.009,17.55555556
beta1,0.118,0.018,6.555555556
beta2,0.001,0.064,0.015625


==> tables/outputunweighted/y.csv <==
names,coef,se,tstat
ones,-2.561,0.415,-6.171084337349398
rooftype2,-0.074,0.123,-0.6016260162601625
rooftype3,0.088,0.112,0.7857142857142857
rooftype4,0.012,0.129,0.09302325581395349
room_no,0.12,0.03,4
delectr_private,0.225,0.114,1.9736842105263157
dlatrine_access,0.309,0.114,2.7105263157894735
dcaste_general,0.568,0.176,3.227272727272727
dcaste_sc,-0.077,0.103,-0.7475728155339806
dcaste_st,-0.098,0.222,-0.44144144144144143
fracfriends,9.203,1.337,6.883320867614061
meancastegeneral,-0.156,0.795,-0.1962264150943396
meancastesc,0.029,0.335,0.08656716417910448
meancastest,0.145,1.953,0.07424475166410649
meanlatrineaccess,0.604,0.811,0.7447595561035758
meandelectrprivate,-1.073,0.701,-1.5306704707560628
sigma1,-1.06,2.817,-0.37628682996095136
ones,-1.602,0.273,-5.868131868131868
rooftype2,-0.083,0.059,-1.4067796610169494
rooftype3,0.055,0.06,0.9166666666666667
rooftype4,-0.059,0.058,-1.0172413793103448
room_no,0.009,0.013,0.6923076923076923
delectr_private,0.003,0.042,0.07142857142857142
dlatrine_access,0.11,0.048,2.2916666666666665
dcaste_general,0.256,0.081,3.1604938271604937
dcaste_sc,-0.132,0.077,-1.7142857142857144
dcaste_st,0.039,0.096,0.40625
fracfriends,2.478,0.813,3.0479704797047975
meancastegeneral,0.281,0.384,0.7317708333333334
meancastesc,-0.217,0.242,-0.8966942148760331
meancastest,0.682,1.247,0.5469125902165196
meanlatrineaccess,0.413,0.539,0.7662337662337662
meandelectrprivate,-0.637,0.463,-1.3758099352051836
sigma2,0.344,0.304,1.131578947368421
sigma3,-1.95,2.092,-0.9321223709369024
beta0,0.161,0.012,13.416666666666666
beta1,0.085,0.015,5.666666666666667
beta2,0.07,0.047,1.4893617021276597


==> tables/weighted/D.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,-0.008,0.033,-0.24242424242424243
beta1,0.993,0.029,34.241379310344826
beta2,0.047,0.193,0.24352331606217617


==> tables/weighted/Dbar.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,-0.004,0.008,-0.5
beta1,0.01,0.028,0.35714285714285715
beta2,1.015,0.03,33.83333333333333


==> tables/weighted/dcaste_general.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.123,0.027,4.555555555555555
beta1,0.001,0.005,0.2
beta2,0.013,0.028,0.46428571428571425


==> tables/weighted/dcaste_sc.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.281,0.027,10.407407407407408
beta1,-0.016,0.015,-1.0666666666666667
beta2,-0.005,0.063,-0.07936507936507936


==> tables/weighted/dcaste_st.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.05,0.008,6.25
beta1,0.007,0.009,0.7777777777777779
beta2,0.011,0.018,0.6111111111111112


==> tables/weighted/delectr_private.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.616,0.024,25.666666666666664
beta1,0,0.012,0
beta2,0.095,0.06,1.5833333333333335


==> tables/weighted/dlatrine_access.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.277,0.026,10.653846153846155
beta1,-0.001,0.008,-0.125
beta2,0.017,0.053,0.3207547169811321


==> tables/weighted/fracfriends.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.046,0.003,15.333333333333332
beta1,0,0.001,0
beta2,-0.003,0.006,-0.5


==> tables/weighted/meancastegeneral.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.115,0.028,4.107142857142858
beta1,0.01,0.011,0.9090909090909092
beta2,-0.014,0.018,-0.7777777777777779


==> tables/weighted/meancastesc.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.248,0.027,9.185185185185185
beta1,-0.008,0.007,-1.1428571428571428
beta2,0.046,0.027,1.7037037037037037


==> tables/weighted/meancastest.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.045,0.008,5.625
beta1,0.003,0.002,1.5
beta2,0.002,0.007,0.2857142857142857


==> tables/weighted/meandelectrprivate.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.624,0.026,24
beta1,-0.006,0.019,-0.31578947368421056
beta2,0.011,0.057,0.19298245614035087


==> tables/weighted/meanlatrineaccess.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.274,0.024,11.416666666666668
beta1,-0.007,0.008,-0.875
beta2,-0.005,0.026,-0.19230769230769232


==> tables/weighted/ones.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.993,0.013,76.38461538461539
beta1,-0.007,0.029,-0.24137931034482757
beta2,0.061,0.084,0.7261904761904762


==> tables/weighted/rooftype2.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.37,0.044,8.40909090909091
beta1,-0.006,0.027,-0.22222222222222224
beta2,-0.016,0.062,-0.25806451612903225


==> tables/weighted/rooftype3.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.263,0.044,5.9772727272727275
beta1,-0,0.008,-0
beta2,0.014,0.04,0.35


==> tables/weighted/rooftype4.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.202,0.022,9.181818181818183
beta1,0.01,0.01,1
beta2,0.022,0.038,0.5789473684210527


==> tables/weighted/room_no.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,2.398,0.057,42.07017543859649
beta1,-0.003,0.045,-0.06666666666666667
beta2,0.17,0.215,0.7906976744186047


==> tables/weighted/y.csv <==
names,coef,se,tstat
ones,-2.547,0.705,-3.612765957446809
rooftype2,-0.076,0.125,-0.608
rooftype3,0.086,0.106,0.8113207547169811
rooftype4,0.012,0.13,0.09230769230769231
room_no,0.12,0.038,3.1578947368421053
delectr_private,0.229,0.114,2.008771929824561
dlatrine_access,0.308,0.108,2.8518518518518516
dcaste_general,0.566,0.233,2.429184549356223
dcaste_sc,-0.075,0.104,-0.7211538461538461
dcaste_st,-0.099,0.224,-0.4419642857142857
fracfriends,9.232,1.951,4.731932342388518
meancastegeneral,-0.141,0.781,-0.18053777208706784
meancastesc,0.017,0.315,0.05396825396825397
meancastest,0.145,1.963,0.07386653082017319
meanlatrineaccess,0.624,0.832,0.75
meandelectrprivate,-1.107,0.653,-1.6952526799387442
sigma1,-1.401,3.692,-0.3794691224268689
ones,-1.641,0.27,-6.0777777777777775
rooftype2,-0.079,0.059,-1.3389830508474576
rooftype3,0.054,0.059,0.9152542372881356
rooftype4,-0.058,0.057,-1.0175438596491229
room_no,0.009,0.012,0.7499999999999999
delectr_private,0.001,0.04,0.025
dlatrine_access,0.108,0.047,2.2978723404255317
dcaste_general,0.251,0.078,3.217948717948718
dcaste_sc,-0.133,0.075,-1.7733333333333334
dcaste_st,0.037,0.095,0.3894736842105263
fracfriends,2.575,0.774,3.32687338501292
meancastegeneral,0.28,0.38,0.736842105263158
meancastesc,-0.203,0.239,-0.8493723849372385
meancastest,0.737,1.222,0.6031096563011457
meanlatrineaccess,0.416,0.532,0.7819548872180451
meandelectrprivate,-0.62,0.458,-1.353711790393013
k,0.008,0.013,0.6153846153846154
sigma2,0.11,0.083,1.3253012048192772
sigma3,-3.214,0.114,-28.19298245614035
beta0,0.167,0.014,11.928571428571429
beta1,0.086,0.016,5.374999999999999
beta2,0.033,0.051,0.6470588235294118

